A QSO survey via optical variability and zero proper motion in the M92 field.III. Narrow emission line galaxies

We study a sample of 23 narrow-emission line galaxies (NELGs) which were selected by their strong variability as QSO candidates in the framework of a variability-and-proper motion QSO survey on digitised Schmidt plates. In previous work, we have shown that variability is an efficient method to find AGNs. The variability properties of the NELGs are however significantly different from those of the QSOs. The main aim of this paper is to clarify the nature of this variability and to estimate the fraction of AGN-dominated NELGs in this sample. New photometric and spectroscopic observations are presented, along with revised data from the photographic photometry. The originally measured high variability indices could not be confirmed. The diagnostic line-ratios of the NELG spectra are consistent with HII region-like spectra. No AGN could be proved, yet we cannot rule out the existence of faint low-luminosity AGNs masked by HII regions from intense star formation.

==> 2130f04.dat <==
\multiput {$\lozenge$} at
1.1269  0.7678   %14168
1.9629  1.5504   %14595
1.1066  0.6389   %14748
1.0778  0.7559   %14973
1.0333  0.6235   %17146
0.9865  0.6265   %19155
0.7032  0.1637   %19492
0.7811  0.3570   %20233
0.7433  0.4558   %20904
0.8240  0.4924   %21800
0.5633  0.1580   %22463
0.9466  0.4723   %23643
0.7038  0.4585   %25464
/%
\multiput {$\triangle$} at
1.0541  0.5217   %16782
0.8580  0.3249   %20175
0.9146  0.4550   %18263
0.6259  0.2764   %24261
0.7639  0.4243   %25460
/%


==> 2130f07.dat <==
\multiput {$\lozenge$} at
 0.61  1.5202	    %14973
 0.40  1.5524	    %15742
 0.18  1.8626	    %15822
 0.08  2.1107	    %17146
 0.37  1.6889	    %19155
 0.25  1.8810	    %19492
 0.73  1.7188	    %20233
 0.90  1.4101	    %20902
 0.49  1.8938	    %20904
 0.68  1.5259	    %21800
 0.46  1.8771	    %22463
 0.65  2.0994	    %23643
-0.15  1.4638	    %25464
 0.32  1.8189	    %27650
/%
\multiput {$\triangle$} at
 0.71  1.5601	    %21577
 0.74  1.3291	    %24521
 0.51  1.4717	    %16782
 0.39  0.9395	    %20175
 0.48  0.5800	    %29654
 0.90  1.6491	    %18263
 0.50  1.2330	    %24261
 0.48  3.0280	    %22671
 0.33  2.2342	    %25460
/%

